Bio-inspired Agentic Self-healing Framework for Resilient Distributed Computing Continuum Systems

Human biological systems sustain life through extraordinary resilience, continually detecting damage, orchestrating targeted responses, and restoring function through self-healing. Inspired by these capabilities, this paper introduces ReCiSt, a bio-inspired agentic self-healing framework designed to achieve resilience in Distributed Computing Continuum Systems (DCCS). Modern DCCS integrate heterogeneous computing resources, ranging from resource-constrained IoT devices to high-performance cloud infrastructures, and their inherent complexity, mobility, and dynamic operating conditions expose them to frequent faults that disrupt service continuity. These challenges underscore the need for scalable, adaptive, and self-regulated resilience strategies. ReCiSt reconstructs the biological phases of Hemostasis, Inflammation, Proliferation, and Remodeling into the computational layers Containment, Diagnosis, Meta-Cognitive, and Knowledge for DCCS. These four layers perform autonomous fault isolation, causal diagnosis, adaptive recovery, and long-term knowledge consolidation through Language Model (LM)-powered agents. These agents interpret heterogeneous logs, infer root causes, refine reasoning pathways, and reconfigure resources with minimal human intervention. The proposed ReCiSt framework is evaluated on public fault datasets using multiple LMs, and no baseline comparison is included due to the scarcity of similar approaches. Nevertheless, our results, evaluated under different LMs, confirm ReCiSt's self-healing capabilities within tens of seconds with minimum of 10% of agent CPU usage. Our results also demonstrated depth of analysis to over come uncertainties and amount of micro-agents invoked to achieve resilience.

==> results.dat <==
\pgfplotstableread[row sep=\\,col sep=&]{
idx &Failure &   gpt5nano& gpt5 & gpt5mini& o4mini\\
1 &  Failure1  & 8 &       16  &    9  &      8\\
2 &  Failure2 &  5 &       12   &   8  &      9\\
3 &  Failure3 &  8  &      11   &   9  &      9\\
4 &  Failure4&   6  &      6   &    12  &     5\\
5 &  Failure5&   4  &      9   &    6   &     6\\
6 &  Failure6&   16 &      17  &    10  &     7\\
7 &  Failure7&   6  &      15  &    11  &     8\\
8 &  Failure8&   6   &     23   &   10 &      5\\
9 &  Failure9&   5 &       15   &   8    &    5\\
10&  Failure10 & 4 &       16   &   8   &     12\\
11&  Failure11 & 5 &       25  &   10   &     8\\
12&  Failure12 & 12 &       19   &   8   &     7\\
13 & Failure13&  7 &       10  &    8   &     5\\
}\treedepth
\pgfplotstableread[row sep=\\,col sep=&]{
idx &Failure & gpt5nano & gpt5 & gpt5mini & o4mini\\
1 &  Failure1&   11  &      26  &    13    &    11\\
2  &  Failure2 & 6     &    19   &   11    &    6\\
3 &  Failure3&  13  &      17   &   13    &    10\\
4  &  Failure4&  6   &      2    &   17   &     6\\
5  &  Failure5&  4   &      5   &   7     &    6\\
6 &  Failure6&  25  &      29   &   14    &    9\\
7  &  Failure7&  8   &      8   &   15    &    6\\
8 &  Failure8&   7     &    18   &   14    &    5\\
9 &  Failure9&   6     &    23  &    10    &    6\\
10 &  Failure10&  4   &      26   &   11    &    15\\
11 &  Failure11&  5   &      42   &   15    &    12\\
12 &  Failure12&  18   &      31   &   11    &    8\\
13 &  Failure13&  7   &      2  &    12    &    6\\
}\microagentcalls

\pgfplotstableread[row sep=\\,col sep=&]{
idx & Failure & gpt5nano & gpt5 & gpt5mini & o4mini\\
1  & Failure1  & 73.0704  & 14.5756  & 26.3609   & 30.596   \\
2  & Failure2  & 38.4113  & 17.3836  & 52.2986   & 29.6109  \\
3  & Failure3  & 32.3964  & 68.994   & 116.4817  & 30.2633  \\
4  & Failure4  & 83.0949  & 12.3483  & 30.5745   & 22.8071  \\
5  & Failure5  & 74.353   & 16.4931  & 62.6986   & 16.449   \\
6  & Failure6  & 80.8125  & 14.3668  & 43.49007  & 36.7517  \\
7  & Failure7  & 114.4466 & 12.0875  & 81.3599   & 24.1254  \\
8  & Failure8  & 49.6744  & 16.3     & 50.8239   & 144.4549 \\
9  & Failure9  & 147.3006 & 15.477   & 39.5928   & 17.8375  \\
10 & Failure10 & 52.4743  & 15.7449  & 33.9584   & 24.1156  \\
11 & Failure11 & 105.4373 & 12.1692  & 23.9365   & 29.5202  \\
12 & Failure12 & 86.6303  & 12.1338  & 25.8753   & 22.0186  \\
13 & Failure13 & 163.9733 & 14.6325  & 56.6221   & 31.4475  \\
}\levelAhealing

\pgfplotstableread[row sep=\\,col sep=&]{
idx & Failure & gpt5nano & gpt5 & gpt5mini & o4mini\\
1  & Failure1  & 57.4461  & 15.48258 & 34.0104  & 34.1309 \\
2  & Failure2  & 43.7964  & 14.7629  & 47.7017  & 34.3978 \\
3  & Failure3  & 41.6954  & 8.682    & 54.3609  & 30.3479 \\
4  & Failure4  & 70.6739  & 4.9965   & 40.076   & 32.6208 \\
5  & Failure5  & 47.7849  & 14.6986  & 35.4619  & 25.8455 \\
6  & Failure6  & 51.5536  & 14.0553  & 54.8074  & 24.7062 \\
7  & Failure7  & 45.8801  & 14.198   & 46.9066  & 21.8828 \\
8  & Failure8  & 49.6816  & 14.7534  & 48.8751  & 22.1483 \\
9  & Failure9  & 42.486   & 17.393   & 31.5085  & 28.4668 \\
10 & Failure10 & 35.1653  & 11.3146  & 46.9701  & 23.1275 \\
11 & Failure11 & 49.8121  & 21.82    & 39.8608  & 27.961  \\
12 & Failure12 & 67.7918  & 16.9957  & 41.5606  & 25.3346 \\
13 & Failure13 & 56.8137  & 10.6079  & 50.8489  & 21.1349 \\
}\levelBhealing

\pgfplotstableread[row sep=\\,col sep=&]{
idx & Failure & gpt5nano & gpt5 & gpt5mini & o4mini\\
1  & Failure1  & 484.30677 & 354.532  & 507.71   & 205.6308 \\
2  & Failure2  & 259.3495  & 260.7951 & 476.3859 & 101.9387 \\
3  & Failure3  & 550.8002  & 234.0911 & 541.2602 & 205.4398 \\
4  & Failure4  & 293.1328  & 28.149   & 781.9376 & 106.5081 \\
5  & Failure5  & 160.3323  & 68.9442  & 342.3337 & 107.9518 \\
6  & Failure6  & 1163.2393 & 346.7022 & 684.2492 & 151.6236 \\
7  & Failure7  & 329.8359  & 87.1146  & 690.9172 & 114.8589 \\
8  & Failure8  & 326.6439  & 201.1071 & 617.2704 & 69.4476  \\
9  & Failure9  & 238.4421  & 239.7607 & 413.3833 & 96.6019  \\
10 & Failure10 & 160.5639  & 270.7773 & 506.0273 & 230.1771 \\
11 & Failure11 & 252.7868  & 436.7504 & 708.9732 & 198.8708 \\
12 & Failure12 & 880.2331  & 340.7377 & 506.9709 & 126.3819 \\
13 & Failure13 & 310.8607  & 17.1208  & 422.2653 & 85.9114  \\
}\levelChealing

\pgfplotstableread[row sep=\\,col sep=&]{
idx & Failure & gpt5nano & gpt5 & gpt5mini & o4mini\\
1  & Failure1  & 1.0233  & 1.466  & 0.8714  & 1.7875 \\
2  & Failure2  & 3.1555  & 1.2855 & 1.0001  & 1.1159 \\
3  & Failure3  & 0.7753  & 1.4707 & 0.96224 & 1.089  \\
4  & Failure4  & 1.1311  & 0.825  & 0.7946  & 1.0815 \\
5  & Failure5  & 2.3814  & 0.979  & 1.8471  & 1.7691 \\
6  & Failure6  & 3.1703  & 1.3954 & 0.9276  & 0.6835 \\
7  & Failure7  & 1.2477  & 2.3276 & 0.8804  & 1.2533 \\
8  & Failure8  & 0.6951  & 1.2219 & 0.8668  & 1.525  \\
9  & Failure9  & 1.9257  & 1.5689 & 1.7185  & 0.6134 \\
10 & Failure10 & 1.0806  & 1.3609 & 1.525   & 0.6651 \\
11 & Failure11 & 1.5529  & 1.0552 & 1.7623  & 1.5427 \\
12 & Failure12 & 1.3089  & 1.2581 & 0.8987  & 0.62067 \\
13 & Failure13 & 1.5926  & 0.7943 & 1.1038  & 0.8102 \\
}\levelDhealing

\pgfplotstableread[row sep=\\,col sep=&]{
idx & Failure   & gpt5nano & gpt5nano_err & gpt5    & gpt5_err & gpt5mini & gpt5mini_err & o4mini  & o4mini_err\\
1   & Failure1  & 615.8466 & 484.3068     & 386.0562 & 354.5320 & 568.9527 & 507.7100     & 272.1452 & 205.6308 \\
2   & Failure2  & 344.7127 & 259.3495     & 294.2271 & 260.7951 & 577.3863 & 476.3859     & 167.0633 & 101.9387 \\
3   & Failure3  & 625.6673 & 550.8002     & 313.2378 & 234.0911 & 713.0650 & 541.2602     & 267.1400 & 205.4398 \\
4   & Failure4  & 448.0327 & 293.1328     & 46.3188  & 28.1490  & 853.3827 & 781.9376     & 163.0175 & 106.5081 \\
5   & Failure5  & 284.8516 & 160.3323     & 101.1149 & 68.9442  & 442.3413 & 342.3337     & 152.0154 & 107.9518 \\
6   & Failure6  & 1298.7757& 1163.2393    & 376.5197 & 346.7022 & 783.4743 & 684.2492     & 213.7650 & 151.6236 \\
7   & Failure7  & 491.4103 & 329.8359     & 115.7277 & 87.1146  & 820.0641 & 690.9172     & 162.1204 & 114.8589 \\
8   & Failure8  & 426.6950 & 326.6439     & 233.3824 & 201.1071 & 717.8362 & 617.2704     & 237.5758 & 69.4476  \\
9   & Failure9  & 430.1544 & 238.4421     & 274.1996 & 239.7607 & 486.2031 & 413.3833     & 143.5196 & 96.6019  \\
10  & Failure10 & 249.2841 & 160.5639     & 299.1977 & 270.7773 & 588.4808 & 506.0273     & 278.0853 & 230.1771 \\
11  & Failure11 & 409.5891 & 252.7868     & 471.7948 & 436.7504 & 774.5328 & 708.9732     & 257.8947 & 198.8708 \\
12  & Failure12 & 1035.9641& 880.2331     & 371.1253 & 340.7377 & 575.3055 & 506.9709     & 174.3558 & 126.3819 \\
13  & Failure13 & 533.2403 & 310.8607     & 43.1555  & 17.1208  & 530.8401 & 422.2653     & 139.3040 & 85.9114  \\
}\levelTotal

\pgfplotstableread[row sep=\\,col sep=&]{
idx & Failure   & gpt5nano & gpt5  & gpt5mini & o4mini\\
1   & Failure1  & 17.30    & 15.60 & 19.30    & 15.50\\
2   & Failure2  & 16.40    & 20.30 & 18.70    & 21.80\\
3   & Failure3  & 14.20    & 13.50 & 16.20    & 14.30\\
4   & Failure4  & 14.90    & 22.20 & 13.30    & 17.50\\
5   & Failure5  & 15.20    & 25.70 & 16.50    & 19.70\\
6   & Failure6  & 13.00    & 17.90 & 14.90    & 17.50\\
7   & Failure7  & 17.20    & 18.50 & 13.40    & 15.10\\
8   & Failure8  & 13.00    & 16.10 & 13.60    & 12.90\\
9   & Failure9  & 15.50    & 17.80 & 20.00    & 13.40\\
10  & Failure10 & 53.50    & 20.00 & 11.70    & 15.90\\
11  & Failure11 & 15.00    & 16.50 & 23.70    & 14.10\\
12  & Failure12 & 13.10    & 24.20 & 11.80    & 22.30\\
13  & Failure13 & 12.90    & 18.80 & 13.50    & 15.20\\
}\cpuLevelA

\pgfplotstableread[row sep=\\,col sep=&]{
idx & Failure   & gpt5nano & gpt5  & gpt5mini & o4mini\\
1   & Failure1  & 11.80    & 26.70 & 12.30    & 16.60\\
2   & Failure2  & 14.10    & 11.10 & 10.70    & 17.50\\
3   & Failure3  & 13.20    & 12.20 & 11.50    & 11.70\\
4   & Failure4  & 11.60    & 11.30 & 10.50    & 13.00\\
5   & Failure5  & 13.70    & 8.40  & 11.80    & 11.00\\
6   & Failure6  & 13.20    & 19.60 & 11.20    & 11.10\\
7   & Failure7  & 12.80    & 16.20 & 12.40    & 10.20\\
8   & Failure8  & 11.80    & 11.00 & 10.80    & 12.60\\
9   & Failure9  & 12.00    & 12.00 & 11.00    & 10.20\\
10  & Failure10 & 12.40    & 9.90  & 10.30    & 9.90\\
11  & Failure11 & 11.30    & 11.20 & 11.70    & 10.50\\
12  & Failure12 & 10.10    & 12.60 & 10.00    & 11.10\\
13  & Failure13 & 10.50    & 12.50 & 10.90    & 10.80\\
}\cpuLevelB

\pgfplotstableread[row sep=\\,col sep=&]{
idx & Failure   & gpt5nano & gpt5  & gpt5mini & o4mini\\
1   & Failure1  & 12.00    & 11.90 & 11.60    & 11.40\\
2   & Failure2  & 12.00    & 12.00 & 11.20    & 13.80\\
3   & Failure3  & 12.00    & 11.20 & 11.10    & 11.50\\
4   & Failure4  & 12.10    & 11.40 & 11.40    & 11.50\\
5   & Failure5  & 11.70    & 14.10 & 11.30    & 11.60\\
6   & Failure6  & 11.90    & 11.80 & 11.50    & 11.80\\
7   & Failure7  & 11.90    & 11.20 & 11.20    & 12.90\\
8   & Failure8  & 12.10    & 12.50 & 11.40    & 11.20\\
9   & Failure9  & 12.10    & 11.50 & 11.30    & 11.50\\
10  & Failure10 & 11.30    & 11.90 & 11.40    & 11.70\\
11  & Failure11 & 10.40    & 11.70 & 11.20    & 12.80\\
12  & Failure12 & 10.30    & 11.70 & 11.10    & 11.20\\
13  & Failure13 & 11.10    & 18.80 & 11.00    & 12.50\\
}\cpuLevelC

\pgfplotstableread[row sep=\\,col sep=&]{
idx & Failure   & gpt5nano & gpt5  & gpt5mini & o4mini\\
1   & Failure1  & 28.00    & 10.30 & 28.20    & 17.10\\
2   & Failure2  & 13.50    & 15.70 & 12.10    & 12.20\\
3   & Failure3  & 18.40    & 15.40 & 9.90     & 13.70\\
4   & Failure4  & 16.00    & 26.40 & 12.70    & 37.10\\
5   & Failure5  & 12.10    & 10.50 & 12.90    & 31.00\\
6   & Failure6  & 24.30    & 24.20 & 12.50    & 31.10\\
7   & Failure7  & 30.60    & 23.20 & 11.00    & 30.00\\
8   & Failure8  & 11.20    & 10.70 & 12.10    & 44.20\\
9   & Failure9  & 11.70    & 24.80 & 10.10    & 36.10\\
10  & Failure10 & 11.80    & 21.40 & 12.20    & 25.80\\
11  & Failure11 & 15.40    & 21.70 & 11.80    & 24.50\\
12  & Failure12 & 12.60    & 22.00 & 11.40    & 10.10\\
13  & Failure13 & 14.20    & 24.80 & 10.10    & 28.20\\
}\cpuLevelD

\pgfplotstableread[row sep=\\,col sep=&]{
idx & Failure   & gpt5nano & gpt5nano_err & gpt5    & gpt5_err & gpt5mini & gpt5mini_err & o4mini  & o4mini_err\\
1  & Failure1  & 17.28  & 12.00 & 16.13 & 11.90 & 17.85 & 11.60 & 15.15 & 11.40 \\
2  & Failure2  & 14     & 12.00 & 14.78 & 12.00 & 13.18 & 11.20 & 16.33 & 13.80 \\
3  & Failure3  & 14.45  & 12.00 & 13.08 & 11.20 & 12.18 & 11.10 & 12.80 & 11.50 \\
4  & Failure4  & 13.65  & 12.10 & 17.83 & 11.40 & 11.98 & 11.40 & 19.78 & 11.50 \\
5  & Failure5  & 13.18  & 11.70 & 14.68 & 14.10 & 13.13 & 11.30 & 18.33 & 11.60 \\
6  & Failure6  & 15.6   & 11.90 & 18.38 & 11.80 & 12.53 & 11.50 & 17.88 & 11.80 \\
7  & Failure7  & 18.13  & 11.90 & 17.28 & 11.20 & 12 & 11.20 & 17.05 & 12.90 \\
8  & Failure8  & 12.03  & 12.10 & 12.58 & 12.50 & 11.98 & 11.40 & 20.23 & 11.20 \\
9  & Failure9  & 12.83  & 12.10 & 16.53 & 11.50 & 13.10 & 11.30 & 17.80 & 11.50 \\
10 & Failure10 & 22.25  & 11.30 & 15.80 & 11.90 & 11.40 & 11.40 & 15.83 & 11.70 \\
11 & Failure11 & 13.03  & 10.40 & 15.28 & 11.70 & 11.60 & 11.20 & 15.48 & 12.80 \\
12 & Failure12 & 11.53  & 10.30 & 17.63 & 11.70 & 11.08 & 11.10 & 13.68 & 11.20 \\
13 & Failure13 & 12.18  & 11.10 & 18.73 & 18.80 & 11.38 & 11.00 & 16.68 & 12.50 \\
}\cpuTotal


\pgfplotstableread[row sep=\\,col sep=&]{
idx & Failure   & gpt5nano & gpt5  & gpt5mini & o4mini\\
1   & Failure1  & 8  & 20 & 11 & 8 \\
2   & Failure2  & 5  & 17 & 11 & 2 \\
3   & Failure3  & 9  & 9  & 12 & 7 \\
4   & Failure4  & 5  & 0  & 16 & 3 \\
5   & Failure5  & 4  & 3  & 7  & 3 \\
6   & Failure6  & 16 & 27 & 13 & 5 \\
7   & Failure7  & 4  & 7  & 14 & 5 \\
8   & Failure8  & 7  & 15 & 13 & 4 \\
9   & Failure9  & 6  & 19 & 9  & 3 \\
10  & Failure10 & 3  & 22 & 11 & 10 \\
11  & Failure11 & 3  & 38 & 15 & 7 \\
12  & Failure12 & 14 & 29 & 11 & 5 \\
13  & Failure13 & 3  & 1  & 12 & 5 \\
}\acceptedTable

\pgfplotstableread[row sep=\\,col sep=&]{
idx & Failure   & gpt5nano & gpt5  & gpt5mini & o4mini\\
1   & Failure1  & 3 & 6 & 2 & 2 \\
2   & Failure2  & 1 & 2 & 0 & 3 \\
3   & Failure3  & 4 & 8 & 1 & 2 \\
4   & Failure4  & 1 & 1 & 1 & 3 \\
5   & Failure5  & 0 & 1 & 0 & 2 \\
6   & Failure6  & 8 & 2 & 1 & 4 \\
7   & Failure7  & 4 & 0 & 1 & 0 \\
8   & Failure8  & 0 & 2 & 1 & 1 \\
9   & Failure9  & 0 & 4 & 1 & 3 \\
10  & Failure10 & 1 & 4 & 0 & 4 \\
11  & Failure11 & 2 & 3 & 1 & 5 \\
12  & Failure12 & 4 & 2 & 0 & 3 \\
13  & Failure13 & 4 & 0 & 0 & 0 \\
}\rejectedTable

\pgfplotstableread[row sep=\\,col sep=&]{
idx & Failure   & gpt5nano & gpt5  & gpt5mini & o4mini\\
1   & Failure1  & 0 & 0 & 0 & 2 \\
2   & Failure2  & 0 & 0 & 1 & 0 \\
3   & Failure3  & 0 & 0 & 0 & 2 \\
4   & Failure4  & 0 & 1 & 0 & 0 \\
5   & Failure5  & 0 & 1 & 0 & 1 \\
6   & Failure6  & 1 & 0 & 1 & 0 \\
7   & Failure7  & 0 & 0 & 2 & 1 \\
8   & Failure8  & 0 & 0 & 0 & 0 \\
9   & Failure9  & 0 & 0 & 1 & 0 \\
10  & Failure10 & 0 & 0 & 0 & 0 \\
11  & Failure11 & 0 & 0 & 1 & 0 \\
12  & Failure12 & 0 & 0 & 0 & 0 \\
13  & Failure13 & 0 & 0 & 0 & 0 \\
}\harmfulTable

\pgfplotstableread[row sep=\\,col sep=&]{
idx & Failure   & gpt5nano & gpt5  & gpt5mini & o4mini\\
1   & Failure1  & 1 & 1 & 1 & 1 \\
2   & Failure2  & 1 & 1 & 1 & 1 \\
3   & Failure3  & 1 & 1 & 1 & 1 \\
4   & Failure4  & 1 & 1 & 1 & 1 \\
5   & Failure5  & 1 & 1 & 1 & 1 \\
6   & Failure6  & 1 & 1 & 1 & 1 \\
7   & Failure7  & 1 & 1 & 1 & 1 \\
8   & Failure8  & 1 & 1 & 1 & 1 \\
9   & Failure9  & 1 & 1 & 1 & 1 \\
10  & Failure10 & 1 & 1 & 1 & 1 \\
11  & Failure11 & 1 & 1 & 1 & 1 \\
12  & Failure12 & 1 & 1 & 1 & 1 \\
13  & Failure13 & 1 & 1 & 1 & 1 \\
}\bestTable


\pgfplotstableread[row sep=\\,col sep=&]{
id&BestResponseRate&AcceptedResponsesRate&RejectedResponses Rate&HarmfulResponsesRate&ReasoningDepthRate\\
gpt-5-nano	&0.07692308	&0.75250741	&0.24441567	&0.07692308 &0.98615385\\
gpt-5.1 &0.46153846	&0.73266145	&0.16245689	&0.15384615 &0.72832616\\
gpt-5-mini	&0	&0.95470306	&0.0512141	&0.31794872 &1\\
o4-mini	&0.53846154	&0.62752525	&0.30137918	&0.05501166 &0.90529631\\
}\Ratefirst

\pgfplotstableread[row sep=\\,col sep=&]{
idx & Failure   & gpt5nano & gpt5  & gpt5mini & o4mini\\
1   & {7/29/15 17:41}  & 359.67109&	31.09973&	1271.2107&	82.0132 \\
2   & {7/29/15 19:04}  &  256.8695	&84.3204&	722.3186	&282.2752\\
}\ZooLatency

\pgfplotstableread[row sep=\\,col sep=&]{
idx & Failure   & gpt5nano & gpt5  & gpt5mini & o4mini\\
1   & {7/29/15 17:41}  & 10.23&	13.25& 12.55&	17.68 \\
2   & {7/29/15 19:04}  &  11.05&	13.73&	13.50&	10.20\\
}\ZooCPU

\pgfplotstableread[row sep=\\,col sep=&]{
idx &Failure &   gpt5nano& gpt5 & gpt5mini& o4mini\\
1 &  {7/29/15 17:41}  & 9 &   9 &   17  &      7\\
2 &  {7/29/15 19:04} &  8 &   8   &   8  &      4\\
}\zootreedepth

\pgfplotstableread[row sep=\\,col sep=&]{
idx &Failure & gpt5nano & gpt5 & gpt5mini & o4mini\\
1 &  {7/29/15 17:41}&   4  &  1  &    23    &  1\\
2  &  {7/29/15 19:04} & 2  &  7  &   10    &   1\\
}\zoomicroagentcalls

\pgfplotstableread[row sep=\\,col sep=&]{
id&BestResponseRate&AcceptedResponsesRate&RejectedResponses Rate&HarmfulResponsesRate&CallRate\\
gpt-5-nano	&1	  &0.625&	0&	0	&0.278846154\\
gpt-5.1     &1	 &0.428571429	&0&	0&	0.391666667\\
gpt-5-mini	&0.5 &0.97826087	&0&	0&	0.942307692\\
o4-mini	    &1	 &0      &	0&	0&	0.15\\
}\RateZoo

\pgfplotstableread[row sep=\\,col sep=&]{
idx & Failure   & gpt5nano & gpt5  & gpt5mini & o4mini& gpt5nano_err & gpt5_err& gpt5mini_err & o4mini_err\\
1 & {2015-10-17 22:46:23}&	427.7072	&224.3549&	1394.2314&	109.9742&187.2702	&194.3924&	1234.5397&	26.2744\\
2& {2015-10-17 22:46:41}	&420.3498&	63.4317&	790.08156&	109.4583&271.6363	&41.8639	&596.4948&	36.4792\\
3& {2015-10-18 18:05:41}&	240.141&	42.8125&	181.4107&	66.145&118.4108	&12.7479&	29.825&	15.4786\\
4& {2015-10-18 22:20:29}&	500.3805&	63.2161&	206.5867&	130.56071&292.023	&36.6263	&53.0958	&30.3274\\
5& {2015-10-19 14:32:39}& 210.9562&	532.6406&	553.07898&	111.7469&56.9704	&493.7697	&412.4271&	27.0456\\
}\hadoopLatency

\pgfplotstableread[row sep=\\,col sep=&]{
idx & Failure   & gpt5nano & gpt5  & gpt5mini & o4mini& gpt5nano_err & gpt5_err& gpt5mini_err & o4mini_err\\
1 & {2015-10-17 22:46:23}&	12.43&	16.50&	11.33&	18.08&12.00&	12.50&	11.60&	13.60\\
2& {2015-10-17 22:46:41}&13.35&	16.60&	12.20&	19.25&11.60&	16.10&	11.70&	14.10\\
3& {2015-10-18 18:05:41}&13.75&	15.43&	12.93&	14.08&11.60&	11.60&	14.10&	12.00\\
4& {2015-10-18 22:20:29}&13.83&	11.45&	14.93&	12.75&12.60&	13.40&	17.30&	11.30\\
5& {2015-10-19 14:32:39}& 13.45&	18.88&	13.80&	15.83&12.90&	12.80&	12.20&	14.30\\
}\hadoopCPU

\pgfplotstableread[row sep=\\,col sep=&]{
idx & Failure   & gpt5nano & gpt5  & gpt5mini & o4mini\\
1& {2015-10-17 22:46:23}&5 &10 &14 & 10\\
2& {2015-10-17 22:46:41}&7 &12 &18 & 5\\
3& {2015-10-18 18:05:41}&6 &7 &15 & 5\\
4& {2015-10-18 22:20:29}&20 &4 &20 & 6\\
5& {2015-10-19 14:32:39}&7 &21 &14 & 10\\
}\hadooptreedepth

\pgfplotstableread[row sep=\\,col sep=&]{
idx & Failure   & gpt5nano & gpt5  & gpt5mini & o4mini\\
1& {2015-10-17 22:46:23}&3&13& 20&	1 \\
2& {2015-10-17 22:46:41}& 5&4 & 9&2\\
3& {2015-10-18 18:05:41}& 2&1 &	1 &	1 \\
4& {2015-10-18 22:20:29}& 6&4 &	 1&	2 \\
5& {2015-10-19 14:32:39}& 1& 35&	7&2	\\
}\hadoopmicroagentcalls

\pgfplotstableread[row sep=\\,col sep=&]{
id&BestResponseRate&AcceptedResponsesRate&RejectedResponses Rate&HarmfulResponsesRate&CallRate\\
gpt-5-nano	&1	&0.56&	0	&0&	0.315201465\\
gpt-5.1     &0.6	&0.7&	0	&0&	0.622105263\\
gpt-5-mini	&0.8	&0.539206349	&0.2	&0&	0.349285714\\
o4-mini	    &1	&0.3&	0&	0&	0.186630037\\
}\RateHadoop

\pgfplotstableread[row sep=\\,col sep=&]{
idx & Failure   & gpt5nano & gpt5  & gpt5mini & o4mini& gpt5nano_err & gpt5_err& gpt5mini_err & o4mini_err\\
1& {Dec 10 12:21:26}& 167.8326&27.58549&764.8608&87.19977&84.3861&5.11049&668.5757&27.5863\\
2& {Jan  7 02:26:09}& 256.1878&42.6843&399.3105&107.619&112.1617&17.1147&251.1032&16.4209\\
3& {Jan  7 05:56:46}& 96.44409&34.40977&729.2914&96.8553&10.9407&7.5515&534.6613&21.6352\\
4& {Jan 07 09:06:58}& 306.4606&34.5891&870.63056&90.1788&55.6194&10.1633&647.7794&12.6309\\
}\sshLatency

\pgfplotstableread[row sep=\\,col sep=&]{
idx & Failure   & gpt5nano & gpt5  & gpt5mini & o4mini& gpt5nano_err & gpt5_err& gpt5mini_err & o4mini_err\\
1& {Dec 10 12:21:26}& 10.85&	12.78&	16.60&	14.28&	9.70&	7.60&	10.30&	10.50\\
2& {Jan  7 02:26:09}&11.85&	13.13&	12.28&	14.05&	10.40&	10.20&	10.40&	11.20 \\
3& {Jan  7 05:56:46}& 13.60&	13.68&	11.60&	14.55&	14.90&	8.60&	10.70&	10.00\\
4& {Jan 7 09:06:58}& 9.60&	14.70&	11.05&	12.88&	11.60&	9.70&	10.70&	14.50\\
}\sshCPU



\pgfplotstableread[row sep=\\,col sep=&]{
idx & Failure   & gpt5nano & gpt5  & gpt5mini & o4mini\\
1& {Dec 10 12:21:26}&2&2& 13&	4 \\
2& {Jan  7 02:26:09}& 6&5 & 16&6\\
3& {Jan  7 05:56:46}& 5&13 &	12 &	11 \\
4& {Jan 07 09:06:58}& 15&9 &	 15&	11 \\
}\sshtreedepth

\pgfplotstableread[row sep=\\,col sep=&]{
idx & Failure   & gpt5nano & gpt5  & gpt5mini & o4mini\\
1& {Dec 10 12:21:26}&2&1& 17&	1 \\
2& {Jan  7 02:26:09}& 2&2 & 5&1\\
3& {Jan  7 05:56:46}& 1&1 &	12 &	1 \\
4& {Jan 07 09:06:58}& 1&1 &	 16&	1 \\
}\sshmicroagentcalls

\pgfplotstableread[row sep=\\,col sep=&]{
id&BestResponseRate&AcceptedResponsesRate&RejectedResponses Rate&HarmfulResponsesRate&CallRate\\
gpt-5-nano	&1	&0.25&	0&	0&	0.287698413\\
gpt-5.1     &1	&0.125&	0&	0&	0.194530444\\
gpt-5-mini	&0.75&	0.913541667&	0&	0&	0.733251634\\
o4-mini	    &1	&0.125&	0&	0&	0.170238095\\
}\RateSSH


\pgfplotstableread[row sep=\\,col sep=&]{
idx & Failure   & gpt5nano & gpt5  & gpt5mini & o4mini& gpt5nano_err & gpt5_err& gpt5mini_err & o4mini_err\\
1& {2005-06-04-04.45.30}& 131.944& 304.1143& 690.9854& 97.50921& 36.9756& 269.8254& 450.6016& 27.69833\\
2& {2005-06-14-09.49.09}& 180.5906& 36.46787& 1218.04518& 115.46525& 41.6832& 6.4302& 1009.5742& 74.1038\\
3& {2005-12-16-14.59.02}& 400.7278& 192.30268& 933.2041& 89.86256& 240.0732& 161.9404& 824.7293& 32.46766\\
4& {2005-12-24-12.41.59}& 149.0922& 74.7664& 258.954& 150.77851& 62.1032& 40.2833& 156.8426& 27.91431\\
5& {2005-12-24-16.45.51}& 197.5127& 48.99332& 127.2669& 100.4268& 37.5404& 14.3291& 37.1017& 15.2426\\
6& {2005-12-24-16.46.10}& 268.34201& 254.2379& 527.4393& 127.6414& 84.685& 220.7792& 462.2582& 67.2582\\
7& {2005-12-25-22.06.55}& 225.8767& 40.1948& 201.5123& 69.2362& 93.9613& 10.9488& 107.0319& 14.6155\\
8& {2005-12-25-22.07.07}& 116.0581& 70.2979& 193.4578& 103.6872& 40.9442& 48.8248& 114.0654& 18.2352\\
9& {2006-01-04-08.00.05}& 553.0548& 101.4644& 821.10412& 87.1422& 372.4964& 78.9927& 655.7109	&26.4559\\
}\bglLatency

\pgfplotstableread[row sep=\\,col sep=&]{
idx & Failure   & gpt5nano & gpt5  & gpt5mini & o4mini& gpt5nano_err & gpt5_err& gpt5mini_err & o4mini_err\\
1&	2005-06-04-04.45.30	&8.15& 11.95& 8.13& 10.08& 7.40& 8.40& 7.10& 7.50\\
2&	2005-06-14-09.49.09	&7.55& 9.25& 7.58& 13.15& 7.20& 7.50& 7.60& 7.90\\
3&	2005-12-16-14.59.02	&8.87& 12.01& 8.35& 11.24& 7.40& 9.30& 7.30& 9.00\\
4&	2005-12-24-12.41.59	&7.50& 10.13& 8.45& 11.08& 7.10& 7.30& 7.40& 7.70\\
5&	2005-12-24-16.45.51	&8.05& 10.25& 11.05& 8.63& 7.20& 7.90& 7.50& 7.20\\
6&	2005-12-24-16.46.10	&7.60& 13.28& 8.18& 10.65& 7.90& 8.20& 7.60& 7.90\\
7&	2005-12-25-22.06.55	&13.38& 13.15& 11.55& 13.28& 8.70& 7.30& 9.00& 7.80\\
8&	2005-12-25-22.07.07	&11.05& 8.33& 8.88& 10.50& 7.70& 8.10& 8.00& 7.30\\
9&	2006-01-04-08.00.05&	8.85& 11.95& 9.65& 13.78& 7.70& 10.10& 7.90&	7.50\\
}\bglCPU

\pgfplotstableread[row sep=\\,col sep=&]{
idx & Failure   & o4mini& gpt5nano & gpt5  & gpt5mini \\
1 & {2005-06-04-04.45.30} & 5 & 6 & 8 & 9\\
2 & {2005-06-14-09.49.09} & 7 & 3 & 11 & 15\\
3 & {2005-12-16-14.59.02} & 6 & 3 & 8 & 12\\
4 & {2005-12-24-12.41.59} & 6 & 4 & 9 & 12\\
5 & {2005-12-24-16.45.51} & 2 & 2 & 9 & 5\\
6 & {2005-12-24-16.46.10} & 3 & 5 & 14 & 7\\
7 & {2005-12-25-22.06.55} & 3 & 2 & 3 & 7\\
8 & {2005-12-25-22.07.07} & 5 & 3 & 5 & 7\\
9 & {2006-01-04-08.00.05} & 3 & 6 & 5 & 12\\
}\bgltreedepth

\pgfplotstableread[row sep=\\,col sep=&]{
idx & Failure   & o4mini& gpt5nano & gpt5  & gpt5mini \\
1& {2005-06-04-04.45.30}& 2& 1& 11& 11\\
2& {2005-06-14-09.49.09}& 6& 1& 1& 20\\
3& {2005-12-16-14.59.02}& 2& 4& 11& 22\\
4& {2005-12-24-12.41.59}& 2& 2& 4& 4\\
5& {2005-12-24-16.45.51}& 1& 1& 1& 1\\
6& {2005-12-24-16.46.10}& 3& 2& 18& 12\\
7& {2005-12-25-22.06.55}& 1& 2& 1& 3\\
8& {2005-12-25-22.07.07}& 1& 1& 4& 3\\
9& {2006-01-04-08.00.05}& 2& 8& 7	&16\\
}\bglmicroagentcalls


